Unapologetically Distributed: A Call for Decentralized Document Analysis

Privacy has become an increasingly important concern in the Document Analysis community, to the extent that in many environments such as archives, governmental institutions, and local businesses, the adoption of automation is restricted by legal and policy constraints. While federated learning has often been regarded as a ``necessary evil'', implying an unavoidable performance trade-off in exchange for decentralization and privacy, many prior works overlook its potential to improve robustness to out-of-distribution data. In this paper, we present Unapologetically Distributed, the first comprehensive study evaluating distributed learning in Document Analysis along three key axes simultaneously: the tasks addressed, the architectures employed, and the fine-tuning strategies applied. Specifically, we demonstrate how various distributed training approaches enhance generalization capabilities across diverse tasks such as Table Recognition, handwriting recognition, and Word Spotting, particularly during transfer learning stages. Our results provide strong evidence that decentralization is not merely a constraint, but a valuable opportunity to improve model robustness and adaptability in real-world Document Analysis scenarios.

==> data/radar_chart_data.csv <==
dataset,dataset_display,regime_type,text_encoder_type,mAP
iam,IAM,centralized,gru,0.8011936007999001
iam,IAM,centralized,lstm,0.8431094550681164
iam,IAM,centralized,transformer,0.5843089926259217
iam,IAM,meta,gru,0.8481424196975378
iam,IAM,meta,lstm,0.8567296275465567
iam,IAM,meta,transformer,0.5207395950506186
esposalles,Esposalles,centralized,gru,0.8383420256991685
esposalles,Esposalles,centralized,lstm,0.7871885865457294
esposalles,Esposalles,centralized,transformer,0.2242781557067271
esposalles,Esposalles,meta,gru,0.6627169312169312
esposalles,Esposalles,meta,lstm,0.7135090702947846
esposalles,Esposalles,meta,transformer,0.1244383975812547
parzival,Parzival,centralized,gru,0.2026160837779095
parzival,Parzival,centralized,lstm,0.1279045643153527
parzival,Parzival,centralized,transformer,0.0587976684449713
parzival,Parzival,meta,gru,0.1493713363630376
parzival,Parzival,meta,lstm,0.1960683000724494
parzival,Parzival,meta,transformer,0.1495129421063031
washington,GW,centralized,gru,0.6427337733773376
washington,GW,centralized,lstm,0.6387403740374037
washington,GW,centralized,transformer,0.1127628477133427
washington,GW,meta,gru,0.4351980198019801
washington,GW,meta,lstm,0.4107229294358007
washington,GW,meta,transformer,0.1007692912148357
mlt_Arabic,MLT-Ar,centralized,gru,0.0311606341883158
mlt_Arabic,MLT-Ar,centralized,lstm,0.0409979678145768
mlt_Arabic,MLT-Ar,centralized,transformer,0.0308013401439007
mlt_Arabic,MLT-Ar,meta,gru,0.1340505483239047
mlt_Arabic,MLT-Ar,meta,lstm,0.1351284304571501
mlt_Arabic,MLT-Ar,meta,transformer,0.0589274271800223
mlt_Chinese,MLT-Zh,centralized,gru,0.0144474433948118
mlt_Chinese,MLT-Zh,centralized,lstm,0.0173612449928239
mlt_Chinese,MLT-Zh,centralized,transformer,0.003817770923034
mlt_Chinese,MLT-Zh,meta,gru,0.0272690272690272
mlt_Chinese,MLT-Zh,meta,lstm,0.035450806503438
mlt_Chinese,MLT-Zh,meta,transformer,0.0141529036265878
mlt_Japanese,MLT-Ja,centralized,gru,0.0377146464646464
mlt_Japanese,MLT-Ja,centralized,lstm,0.0368834175084175
mlt_Japanese,MLT-Ja,meta,gru,0.0532789201539201
mlt_Japanese,MLT-Ja,meta,lstm,0.1049371693121693
mlt_Korean,MLT-Ko,centralized,gru,0.0361798777482007
mlt_Korean,MLT-Ko,centralized,lstm,0.0428149955634427
mlt_Korean,MLT-Ko,centralized,transformer,0.00962782214335
mlt_Korean,MLT-Ko,meta,gru,0.1039204377403135
mlt_Korean,MLT-Ko,meta,lstm,0.1006871734200926
mlt_Korean,MLT-Ko,meta,transformer,0.0467292714187124
mlt_Bangla,MLT-Bn,centralized,gru,0.0684857101195683
mlt_Bangla,MLT-Bn,centralized,lstm,0.0786396492105153
mlt_Bangla,MLT-Bn,centralized,transformer,0.0323626213389992
mlt_Bangla,MLT-Bn,meta,gru,0.1604080739907511
mlt_Bangla,MLT-Bn,meta,lstm,0.1305222263883681
mlt_Bangla,MLT-Bn,meta,transformer,0.0844785026871641
mlt_Hindi,MLT-Hi,centralized,gru,0.0739791681495717
mlt_Hindi,MLT-Hi,centralized,lstm,0.0766424656559185
mlt_Hindi,MLT-Hi,centralized,transformer,0.0268156689681353
mlt_Hindi,MLT-Hi,meta,gru,0.1953377464588227
mlt_Hindi,MLT-Hi,meta,lstm,0.2490972073931714
mlt_Hindi,MLT-Hi,meta,transformer,0.0971308752698887
cocotext,CoCo,centralized,gru,0.5380026692078663
cocotext,CoCo,centralized,lstm,0.538221053554835
cocotext,CoCo,meta,gru,0.6607305830536118
cocotext,CoCo,meta,lstm,0.621645118620925
svt,SVT,centralized,gru,0.0873582766439909
svt,SVT,centralized,lstm,0.1192938924203561
svt,SVT,centralized,transformer,0.0198914538492992
svt,SVT,meta,gru,0.1331809226422809
svt,SVT,meta,lstm,0.1312070183264563
svt,SVT,meta,transformer,0.0229266570015984
iiit,IIIT,centralized,gru,0.5822196692823103
iiit,IIIT,centralized,lstm,0.6577920652836001
iiit,IIIT,centralized,transformer,0.154359032928446
iiit,IIIT,meta,gru,0.7127987387581067
iiit,IIIT,meta,lstm,0.8041290443942813
iiit,IIIT,meta,transformer,0.2168355190082052
word_art,WA,centralized,gru,0.4902911810719119
word_art,WA,centralized,lstm,0.5722771537555591
word_art,WA,centralized,transformer,0.4115167255532704
word_art,WA,meta,gru,0.6785239677266255
word_art,WA,meta,lstm,0.7137961644606163
word_art,WA,meta,transformer,0.4618652112007594
funsd,FUNSD,centralized,gru,0.7636392116655275
funsd,FUNSD,centralized,lstm,0.7330532771322246
funsd,FUNSD,centralized,transformer,0.6366524739880002
funsd,FUNSD,meta,gru,0.8211265616693249
funsd,FUNSD,meta,lstm,0.7849006987164882
funsd,FUNSD,meta,transformer,0.7310680821371612
hist_maps,HM,centralized,gru,0.7295524218270999
hist_maps,HM,centralized,lstm,0.7005828905238777
hist_maps,HM,meta,gru,0.7861139496332629
hist_maps,HM,meta,lstm,0.8301326157549335
hist_maps,HM,meta,transformer,0.7877927935599609
totaltext,TT,centralized,gru,0.6924243625942493
totaltext,TT,centralized,lstm,0.7215784714951937
totaltext,TT,centralized,transformer,0.3826790076456965
totaltext,TT,meta,gru,0.812706343918869
totaltext,TT,meta,lstm,0.8204324101392723
totaltext,TT,meta,transformer,0.445779797595254
sroie,Sroie,centralized,gru,0.4753927972967996
sroie,Sroie,centralized,lstm,0.462232419069716
sroie,Sroie,meta,gru,0.6472776949140058
sroie,Sroie,meta,lstm,0.6844142452031083
amr,AMR,centralized,gru,0.3938255473824579
amr,AMR,centralized,lstm,0.3535794941282746
amr,AMR,centralized,transformer,0.0776761517615176
amr,AMR,meta,gru,0.5167053813395277
amr,AMR,meta,lstm,0.4946896373725642
amr,AMR,meta,transformer,0.2741902180926571
vatican,Vatican,centralized,gru,0.1637713314347528
vatican,Vatican,centralized,lstm,0.1718552001236285
vatican,Vatican,centralized,transformer,0.091016513234872
vatican,Vatican,meta,gru,0.2411506280769145
vatican,Vatican,meta,lstm,0.2220649270371106
vatican,Vatican,meta,transformer,0.1093058039163741
borg,Borg,centralized,gru,0.1124320124320124
borg,Borg,centralized,lstm,0.1167693417693417
borg,Borg,centralized,transformer,0.0758436008436008
borg,Borg,meta,gru,0.1468503718503718
borg,Borg,meta,lstm,0.1622932622932623
borg,Borg,meta,transformer,0.0796398046398046
copiale,Copiale,centralized,gru,0.0480424370228695
copiale,Copiale,centralized,lstm,0.0513024536968924
copiale,Copiale,meta,gru,0.0572932502901606
copiale,Copiale,meta,lstm,0.0507368446863812


==> data/test_experimments.csv <==
"Name","State","mAP","recall@1","recall@10","recall@5","use_amr","use_borg","use_cocotext","use_copiale","use_esposalles","use_funsd","use_hiertext","use_hist_maps","use_iam","use_iiit","use_mlt","use_parzival","use_saint_gall","use_sroie","use_svt","use_textocr","use_totaltext","use_transformers","use_vatican","use_washington","use_word_art","use_xfund","amr_path","batch_size","borg_path","checkpoint_name","cocotext_langs","cocotext_path","cocotext_visibility","conv_stride","copiale_path","datafix_max_tokens","decoder_depth","decoder_token_size","decoder_width","device","do_democracy","do_neuron_inspection","dropout","epoches","esposalles_cross_validation_fold","esposalles_level","esposalles_path","final_vector_scaling","funsd_path","hiertext_handwritten","hiertext_include_non_visible","hiertext_level","hiertext_path","hist_maps_cross_validation_fold","hist_maps_path","iam_level","iam_path","iiit_path","image_height","include_eos","l1penalty","learning_rate","linear_model","load_checkpoint","loss_function","mlt19_cross_validation_fold","mlt19_langs","mlt_path","model_architecture","model_depth","model_fusion_max_tokens","model_name_str","model_width","num_workers_test","num_workers_train","ocr_dropout_chance","old_tokenizer_size","optimizer","outer_lr","output_folder","parzival_level","parzival_path","patch_width","perform_feature_correction","perform_model_arithmetics","reduce_on_plateau","regime_type","replace_last_layer","reptile_num_episodes","reptile_tmp_folder","saint_gall_path","save_tokenizer","square_image_max_size","sroie_path","standarize","string_tokenizer_name","svt_path","text_encoder_type","textocr_path","token_size","tokenizer_location","tokenizer_name","totaltext_path","train_vision","vatican_path","visual_tokenizer_depth","visual_tokenizer_width","washington_cross_validation_fold","washington_level","washington_path","word_art_path","xfund_langs","xfund_path"
"eval_centralized_vision_model.pt","finished","0.22427815570672713","0.17714285714285713","0.35333333333333333","0.28476190476190477","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_esposalles_words_cv1_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.1493713363630376","0.11037344398340249","0.24813278008298756","0.2008298755186722","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_parzival_word_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.10930580391637416","0.0611961057023644","0.25312934631432543","0.1571627260083449","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_vatican_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","decrypt_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.7310680821371612","0.6608851674641149","0.8657296650717703","0.8256578947368421","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_funsd_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.07963980463980463","0.03496503496503497","0.2097902097902098","0.14685314685314685","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_borg_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","decrypt_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.6366524739880002","0.555622009569378","0.8032296650717703","0.7467105263157895","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_funsd_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.7849006987164882","0.7260765550239234","0.8944377990430622","0.8588516746411483","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_funsd_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.6924243625942493","0.6155896069287142","0.8261159227181879","0.7928047968021319","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_totaltext_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.8211265616693249","0.7646531100478469","0.9204545454545454","0.8944377990430622","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_funsd_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.08735827664399093","0.05152224824355972","0.1920374707259953","0.13348946135831383","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_svt_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.38267900764569657","0.28980679546968685","0.6062624916722186","0.5143237841439041","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_totaltext_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.6472776949140058","0.5778712296983759","0.7826276102088167","0.7379640371229699","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_sroie_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.7330532771322246","0.6590909090909091","0.8615430622009569","0.8316387559808612","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_funsd_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.5380026692078663","0.4729689366786141","0.6609916367980884","0.626194743130227","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_cocotext_cocotext_langs_english_not english_cocotext_visibility_legible_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.04226190476190476","0","0.1875","0.08333333333333333","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Mixed""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Mixed_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.07397916814957174","0.04633781763826607","0.14200298953662183","0.1061285500747384","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Hindi""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Hindi_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.07664246565591856","0.04932735426008968","0.14798206278026907","0.11210762331838564","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Hindi""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Hindi_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.621645118620925","0.5558542413381123","0.7437275985663082","0.7077359617682198","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_cocotext_cocotext_langs_english_not english_cocotext_visibility_legible_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.13318092264228096","0.07259953161592506","0.3114754098360656","0.20608899297423888","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_svt_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.1953377464588227","0.13153961136023917","0.336322869955157","0.28400597907324365","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Hindi""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Hindi_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.24115062807691456","0.15159944367176634","0.45479833101529904","0.3560500695410292","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_vatican_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","decrypt_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.7877927935599609","0.7328326180257511","0.882689556509299","0.8619456366237482","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_hist_maps_cv1_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.24909720739317148","0.1823617339312407","0.40508221225710017","0.3452914798206278","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Hindi""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Hindi_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.5722771537555591","0.48726467331118495","0.7452934662236987","0.6888150609080842","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_word_art_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.09713087526988871","0.053811659192825115","0.2092675635276532","0.14798206278026907","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Hindi""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Hindi_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.8301326157549335","0.7914878397711016","0.8984263233190272","0.8837625178826896","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_hist_maps_cv1_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.02681566896813533","0.014947683109118086","0.06427503736920777","0.03886397608370702","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Hindi""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Hindi_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.031160634188315845","0.01384083044982699","0.07727797001153403","0.05651672433679354","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Arabic_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.05892742718002234","0.03344867358708189","0.1314878892733564","0.08765859284890427","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Arabic_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.7135090702947846","0.6476190476190476","0.8419047619047619","0.800952380952381","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_esposalles_words_cv1_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.13512843045715017","0.08419838523644751","0.28143021914648214","0.1972318339100346","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Arabic_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.030801340143900704","0.01730103806228374","0.07381776239907728","0.0461361014994233","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Arabic_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.11929389242035612","0.06791569086651054","0.2716627634660422","0.19437939110070257","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_svt_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.040997967814576805","0.020761245674740483","0.10034602076124569","0.06113033448673587","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Arabic_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.4618652112007594","0.3554817275747508","0.6998892580287929","0.6057585825027686","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_word_art_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.13405054832390473","0.08419838523644751","0.27566320645905423","0.20069204152249137","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Arabic_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.8041290443942813","0.7336343115124153","0.9311512415349888","0.8967268623024831","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_iiit_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.7880011385707588","0.7340566606389392","0.8830620855937311","0.8594333936106088","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Latin""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Latin_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.022926657001598457","0.01405152224824356","0.0585480093676815","0.02576112412177986","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_svt_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.7871885865457294","0.7314285714285714","0.8876190476190476","0.86","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_esposalles_words_cv1_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.6607305830536118","0.6002090800477897","0.7753882915173238","0.7402927120669056","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_cocotext_cocotext_langs_english_not english_cocotext_visibility_legible_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.7127987387581067","0.6320541760722348","0.8696388261851016","0.8267494356659142","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_iiit_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.09101651323487206","0.048678720445062586","0.22531293463143257","0.1404728789986092","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_vatican_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","decrypt_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.46223241906971607","0.3870359628770302","0.6207946635730859","0.5627900232018561","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_sroie_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.3535794941282746","0.23170731707317072","0.6273712737127372","0.5338753387533876","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_amr_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.7861139496332629","0.7435622317596566","0.8572961373390557","0.8426323319027181","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_hist_maps_cv1_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.05729325029016069","0.03810504634397528","0.10916580844490216","0.082389289392379","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_copiale_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","decrypt_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.7636392116655275","0.7009569377990431","0.8773923444976076","0.8465909090909091","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_funsd_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.3938255473824579","0.2777777777777778","0.6693766937669376","0.5555555555555556","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_amr_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.19606830007244944","0.13278008298755187","0.3634854771784232","0.27468879668049795","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_parzival_word_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.6809305663193548","0.6174804098854731","0.799638336347197","0.7650391802290536","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Latin""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Latin_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.5207395950506186","0.4311023622047244","0.7204724409448819","0.639763779527559","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_iam_words_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.7215784714951937","0.6495669553630913","0.8520986009327115","0.8234510326449034","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_totaltext_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.05130245369689242","0.037075180226570546","0.09062821833161688","0.07106076210092688","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_copiale_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","decrypt_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.6785239677266255","0.6101882613510521","0.8095238095238095","0.7674418604651163","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_word_art_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.8431094550681164","0.7795275590551181","0.966535433070866","0.9291338582677166","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_iam_words_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.6627169312169312","0.5904761904761905","0.8104761904761905","0.7542857142857143","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_esposalles_words_cv1_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.4107229294358007","0.31287128712871287","0.6495049504950495","0.5386138613861386","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_washington_word_cv1_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.15435903292844602","0.10496613995485328","0.28893905191873587","0.22178329571106095","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_iiit_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.21683551900820525","0.15688487584650113","0.36681715575620766","0.3013544018058691","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_iiit_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.11676934176934176","0.06293706293706294","0.27972027972027974","0.1958041958041958","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_borg_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","decrypt_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.7005828905238777","0.6394849785407726","0.8093705293276109","0.7786123032904149","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_hist_maps_cv1_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.07584360084360084","0.027972027972027972","0.1888111888111888","0.15384615384615383","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_borg_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","decrypt_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.7295524218270999","0.6806151645207439","0.8233190271816881","0.7968526466380543","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_hist_maps_cv1_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.4753927972967996","0.3961716937354988","0.64457656612529","0.5813515081206496","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_sroie_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.0038177709230340817","0","0.018893387314439947","0.005398110661268556","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Chinese""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Chinese_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.5822196692823103","0.47234762979683975","0.8036117381489842","0.7240406320541761","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_iiit_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.7656204732244515","0.7132007233273056","0.8620855937311633","0.8344786015672092","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Latin""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Latin_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.014447443394811814","0.006747638326585695","0.03643724696356275","0.024291497975708502","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Chinese""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Chinese_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.538221053554835","0.47192353643966545","0.6659199522102748","0.625","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_cocotext_cocotext_langs_english_not english_cocotext_visibility_legible_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.017361244992823942","0.009446693657219974","0.04183535762483131","0.022941970310391364","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Chinese""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Chinese_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.1279045643153527","0.09626556016597512","0.2066390041493776","0.16763485477178422","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_parzival_word_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.209375","0.2","0.25","0.225","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Symbols""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Symbols_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.240625","0.2","0.325","0.275","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Symbols""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Symbols_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.2823511904761905","0.25","0.425","0.325","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Symbols""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Symbols_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.07767615176151763","0.03929539295392954","0.1978319783197832","0.12195121951219512","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_amr_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.2333333333333333","0.2","0.3","0.3","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Symbols""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Symbols_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.41151672555327046","0.3089700996677741","0.6267995570321152","0.5481727574750831","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_word_art_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.009627822143350092","0.0055900621118012426","0.02236024844720497","0.013664596273291923","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Korean""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Korean_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.8011936007999001","0.7283464566929134","0.9251968503937008","0.9015748031496064","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_iam_words_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.04281499556344277","0.02857142857142857","0.08322981366459627","0.06086956521739131","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Korean""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Korean_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.22206492703711064","0.14325452016689846","0.41585535465924894","0.33240611961057026","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_vatican_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","decrypt_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.8481424196975378","0.7933070866141733","0.9488188976377953","0.9192913385826772","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_iam_words_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.046729271418712415","0.02422360248447205","0.11739130434782608","0.07329192546583851","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Korean""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Korean_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.6427337733773376","0.5445544554455446","0.8336633663366336","0.7861386138613862","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_washington_word_cv1_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.6753782638231102","0.6084388185654008","0.7991561181434599","0.765159734779988","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Latin""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Latin_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.5843089926259217","0.49606299212598426","0.7795275590551181","0.7007874015748031","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_iam_words_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.49029118107191194","0.4008859357696567","0.6744186046511628","0.6190476190476191","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_word_art_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.10068717342009266","0.06335403726708075","0.20372670807453416","0.14782608695652175","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Korean""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Korean_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.6844142452031083","0.6086136890951276","0.8336716937354989","0.7859628770301624","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_sroie_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.019891453849299284","0.00936768149882904","0.053864168618266976","0.02810304449648712","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_svt_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.1718552001236285","0.11404728789986092","0.34909596662030595","0.24339360222531292","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_vatican_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","decrypt_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.14685037185037184","0.08391608391608392","0.3356643356643357","0.22377622377622375","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_borg_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","decrypt_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.2026160837779095","0.14024896265560166","0.35269709543568467","0.2796680497925311","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_parzival_word_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.10392043774031352","0.06894409937888199","0.19440993788819877","0.15217391304347827","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Korean""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Korean_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.445779797595254","0.34243837441705527","0.6662225183211192","0.586275816122585","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_totaltext_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.8567296275465567","0.797244094488189","0.9606299212598424","0.9311023622047244","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_iam_words_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.1312070183264563","0.07494145199063232","0.30679156908665106","0.19672131147540983","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_svt_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.03617987774820073","0.02111801242236025","0.0782608695652174","0.055279503105590065","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Korean""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Korean_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.8383420256991685","0.8","0.9028571428571428","0.8866666666666667","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_esposalles_words_cv1_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.11243201243201242","0.07692307692307693","0.2097902097902098","0.16083916083916083","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_borg_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","decrypt_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.4946896373725642","0.3726287262872629","0.7384823848238482","0.6639566395663956","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_amr_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.6387403740374037","0.5188118811881188","0.8633663366336634","0.8","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_washington_word_cv1_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.27419021809265715","0.16666666666666666","0.532520325203252","0.43089430894308944","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_amr_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.1622932622932623","0.06293706293706294","0.4615384615384616","0.3076923076923077","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_borg_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","decrypt_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.06848571011956839","0.045931758530183726","0.13648293963254593","0.09317585301837272","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Bangla""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Bangla_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.053278920153920155","0.03333333333333333","0.1106060606060606","0.07803030303030303","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Japanese""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Japanese_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.05879766844497136","0.038174273858921165","0.11701244813278008","0.08464730290456432","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_parzival_word_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.10076929121483576","0.07524752475247524","0.16237623762376238","0.1306930693069307","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_washington_word_cv1_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.032362621338999295","0.01968503937007874","0.07217847769028872","0.04461942257217848","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Bangla""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Bangla_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.03688341750841751","0.021212121212121213","0.08257575757575758","0.05454545454545454","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Japanese""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Japanese_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.0844785026871641","0.05380577427821522","0.1732283464566929","0.11811023622047244","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Bangla""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Bangla_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.16377133143475284","0.1043115438108484","0.325452016689847","0.2447844228094576","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_vatican_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","decrypt_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.04804243702286957","0.03398558187435633","0.0854788877445932","0.07003089598352215","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_copiale_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","decrypt_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.037714646464646465","0.023484848484848483","0.08106060606060606","0.05227272727272727","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Japanese""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Japanese_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.8204324101392723","0.7721518987341772","0.9060626249167222","0.8847435043304464","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_totaltext_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.812706343918869","0.7641572285143238","0.9013990672884744","0.8780812791472352","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_totaltext_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.16040807399075116","0.1115485564304462","0.2926509186351706","0.2204724409448819","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Bangla""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Bangla_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.6577920652836001","0.5637697516930023","0.8481941309255079","0.7855530474040632","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_iiit_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.1049371693121693","0.075","0.18333333333333332","0.1409090909090909","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Japanese""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Japanese_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.07863964921051535","0.05118110236220472","0.15485564304461943","0.11811023622047244","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Bangla""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Bangla_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.3431972789115646","0.14285714285714285","1","0.5714285714285714","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_None_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.12443839758125472","0.09333333333333334","0.20857142857142855","0.16095238095238096","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_esposalles_words_cv1_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.5167053813395277","0.3970189701897019","0.7574525745257452","0.6842818428184282","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_amr_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.035450806503438084","0.021592442645074223","0.07422402159244265","0.0553306342780027","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Chinese""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Chinese_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.47619047619047616","0.2857142857142857","1","0.5714285714285714","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_None_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.1305222263883681","0.08530183727034121","0.24803149606299213","0.19291338582677164","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Bangla""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Bangla_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.2952380952380952","0","1","1","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_None_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.7137961644606163","0.6356589147286822","0.8549280177187154","0.8106312292358804","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_word_art_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.43519801980198014","0.33663366336633666","0.6613861386138614","0.5643564356435643","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_washington_word_cv1_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.02726902726902727","0.010796221322537112","0.0728744939271255","0.04588394062078273","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Chinese""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Chinese_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.09432043650793648","0.0625","0.25","0.125","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Mixed""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Mixed_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","gru","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.44523809523809527","0.2857142857142857","1","0.7142857142857143","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_None_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.14951294210630311","0.1053941908713693","0.2672199170124481","0.2008298755186722","false","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_parzival_word_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.35136054421768703","0.14285714285714285","1","0.7142857142857143","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_None_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.07508267195767196","0.020833333333333332","0.25","0.14583333333333334","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Mixed""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Mixed_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.11276284771334276","0.07920792079207921","0.20594059405940593","0.1603960396039604","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","true","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_washington_word_cv1_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.05073684468638124","0.030895983522142123","0.10813594232749744","0.07723995880535531","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Arabic"",""Latin"",""Chinese"",""Japanese"",""Korean"",""Bangla"",""Hindi"",""Symbols"",""Mixed"",""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_copiale_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","decrypt_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","finished","0.014152903626587837","0.005398110661268556","0.03643724696356275","0.029689608636977057","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_all/from_hiertext_averaged_model.pth","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Chinese""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Chinese_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","meta","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.06408730158730158","0","0.25","0.20833333333333337","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""Mixed""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_Mixed_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","lstm","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_centralized_vision_model.pt","finished","0.382312925170068","0.14285714285714285","1","0.7142857142857143","false","false","false","false","false","false","false","false","false","false","true","false","false","false","false","false","false","false","false","false","false","false","/data2/users/amolina/OCR/AMR","224","/data2/users/amolina/OCR/Borg/","/data2/users/amolina/oda_ocr_output/both_hw_scene_expert_from_hiertext/both_hw_scene_expert_from_hiertext.pt","[""english"",""not english""]","/data2/users/amolina/OCR/COCOText","[""legible""]","8","/data2/users/amolina/OCR/Copiale/","10000","1","224","1","cuda","false","false","0.1","10","cv1","words","/data2/users/amolina/OCR/ESPOSALLES","0.8","/data2/users/amolina/OCR/FUNSD","[""true"",""false""]","false","words","/data2/users/amolina/OCR/HierText","cv1","/data2/users/amolina/OCR/HistoricalMaps","words","/data2/users/amolina/OCR/IAM","/data2/users/amolina/OCR/IIIT5K/","128","false","1","0.00005","false","false","ctc","cv1","[""None""]","/data2/users/amolina/OCR/MLT19/","conv_vit_encoder","6","-1","conv_vit_encoder_mlt_mlt_19_langs_None_batch_size_224_normalized_images_non-linear_depth_6_width_8_dropout_0.1_token_size_224_loss_ctc_image_height_128_patch_width_16_optimizer_adam_lr_5e-05_stride_8_total_square_size_224","8","6","12","0.5","5344","adam","1","/data2/users/amolina/oda_ocr_output/","word","/data2/users/amolina/OCR/Parzival","16","false","false","0","centralized","false","30","/data2/users/amolina/tmptile/","/data2/users/amolina/OCR/SaintGall","true","224","/data2/users/amolina/OCR/SROIE","false","oda_giga_tokenizer","/data2/users/amolina/OCR/SVT","transformer","/data2/users/amolina/OCR/TextOCR","224","tmp_/tokenizers/","char_tokenizer","/data2/users/amolina/OCR/TotalText","false","/data2/users/amolina/OCR/Vatican/","0","224","cv1","word","/data2/users/amolina/OCR/GW","/data2/users/amolina/OCR/WordArt","[""ZH"",""JA"",""ES"",""FR"",""IT"",""DE"",""PT""]","/data2/users/amolina/OCR/xFUND"
"eval_meta_vision_model.pt","crashed","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","","",""

==> data/ws_results_table.csv <==
regime,data,text_encoder_type,mAP,recall@1,recall@5,recall@10
centralized,esposalles,transformer,0.2242781557067271,0.1771428571428571,0.2847619047619047,0.3533333333333333
distributed,parzival,gru,0.1493713363630376,0.1103734439834024,0.2008298755186722,0.2481327800829875
distributed,vatican,transformer,0.1093058039163741,0.0611961057023644,0.1571627260083449,0.2531293463143254
distributed,funsd,transformer,0.7310680821371612,0.6608851674641149,0.8256578947368421,0.8657296650717703
distributed,borg,transformer,0.0796398046398046,0.0349650349650349,0.1468531468531468,0.2097902097902098
centralized,funsd,transformer,0.6366524739880002,0.555622009569378,0.7467105263157895,0.8032296650717703
distributed,funsd,lstm,0.7849006987164882,0.7260765550239234,0.8588516746411483,0.8944377990430622
centralized,totaltext,gru,0.6924243625942493,0.6155896069287142,0.7928047968021319,0.8261159227181879
distributed,funsd,gru,0.8211265616693249,0.7646531100478469,0.8944377990430622,0.9204545454545454
centralized,svt,gru,0.0873582766439909,0.0515222482435597,0.1334894613583138,0.1920374707259953
centralized,totaltext,transformer,0.3826790076456965,0.2898067954696868,0.5143237841439041,0.6062624916722186
distributed,sroie,gru,0.6472776949140058,0.5778712296983759,0.7379640371229699,0.7826276102088167
centralized,funsd,lstm,0.7330532771322246,0.6590909090909091,0.8316387559808612,0.8615430622009569
centralized,cocotext,gru,0.5380026692078663,0.4729689366786141,0.626194743130227,0.6609916367980884
centralized,mlt_Mixed,gru,0.0422619047619047,0.0,0.0833333333333333,0.1875
centralized,mlt_Hindi,gru,0.0739791681495717,0.046337817638266,0.1061285500747384,0.1420029895366218
centralized,mlt_Hindi,lstm,0.0766424656559185,0.0493273542600896,0.1121076233183856,0.147982062780269
distributed,cocotext,lstm,0.621645118620925,0.5558542413381123,0.7077359617682198,0.7437275985663082
distributed,svt,gru,0.1331809226422809,0.072599531615925,0.2060889929742388,0.3114754098360656
distributed,mlt_Hindi,gru,0.1953377464588227,0.1315396113602391,0.2840059790732436,0.336322869955157
distributed,vatican,gru,0.2411506280769145,0.1515994436717663,0.3560500695410292,0.454798331015299
distributed,hist_maps,transformer,0.7877927935599609,0.7328326180257511,0.8619456366237482,0.882689556509299
distributed,mlt_Hindi,lstm,0.2490972073931714,0.1823617339312407,0.3452914798206278,0.4050822122571001
centralized,word_art,lstm,0.5722771537555591,0.4872646733111849,0.6888150609080842,0.7452934662236987
distributed,mlt_Hindi,transformer,0.0971308752698887,0.0538116591928251,0.147982062780269,0.2092675635276532
distributed,hist_maps,lstm,0.8301326157549335,0.7914878397711016,0.8837625178826896,0.8984263233190272
centralized,mlt_Hindi,transformer,0.0268156689681353,0.014947683109118,0.038863976083707,0.0642750373692077
centralized,mlt_Arabic,gru,0.0311606341883158,0.0138408304498269,0.0565167243367935,0.077277970011534
distributed,mlt_Arabic,transformer,0.0589274271800223,0.0334486735870818,0.0876585928489042,0.1314878892733564
distributed,esposalles,lstm,0.7135090702947846,0.6476190476190476,0.800952380952381,0.8419047619047619
distributed,mlt_Arabic,lstm,0.1351284304571501,0.0841983852364475,0.1972318339100346,0.2814302191464821
centralized,mlt_Arabic,transformer,0.0308013401439007,0.0173010380622837,0.0461361014994233,0.0738177623990772
centralized,svt,lstm,0.1192938924203561,0.0679156908665105,0.1943793911007025,0.2716627634660422
centralized,mlt_Arabic,lstm,0.0409979678145768,0.0207612456747404,0.0611303344867358,0.1003460207612456
distributed,word_art,transformer,0.4618652112007594,0.3554817275747508,0.6057585825027686,0.6998892580287929
distributed,mlt_Arabic,gru,0.1340505483239047,0.0841983852364475,0.2006920415224913,0.2756632064590542
distributed,iiit,lstm,0.8041290443942813,0.7336343115124153,0.8967268623024831,0.9311512415349888
distributed,mlt_Latin,gru,0.7880011385707588,0.7340566606389392,0.8594333936106088,0.8830620855937311
distributed,svt,transformer,0.0229266570015984,0.0140515222482435,0.0257611241217798,0.0585480093676815
centralized,esposalles,lstm,0.7871885865457294,0.7314285714285714,0.86,0.8876190476190476
distributed,cocotext,gru,0.6607305830536118,0.6002090800477897,0.7402927120669056,0.7753882915173238
distributed,iiit,gru,0.7127987387581067,0.6320541760722348,0.8267494356659142,0.8696388261851016
centralized,vatican,transformer,0.091016513234872,0.0486787204450625,0.1404728789986092,0.2253129346314325
centralized,sroie,lstm,0.462232419069716,0.3870359628770302,0.5627900232018561,0.6207946635730859
centralized,amr,lstm,0.3535794941282746,0.2317073170731707,0.5338753387533876,0.6273712737127372
distributed,hist_maps,gru,0.7861139496332629,0.7435622317596566,0.8426323319027181,0.8572961373390557
distributed,copiale,gru,0.0572932502901606,0.0381050463439752,0.082389289392379,0.1091658084449021
centralized,funsd,gru,0.7636392116655275,0.7009569377990431,0.8465909090909091,0.8773923444976076
centralized,amr,gru,0.3938255473824579,0.2777777777777778,0.5555555555555556,0.6693766937669376
distributed,parzival,lstm,0.1960683000724494,0.1327800829875518,0.2746887966804979,0.3634854771784232
centralized,mlt_Latin,gru,0.6809305663193548,0.6174804098854731,0.7650391802290536,0.799638336347197
distributed,iam,transformer,0.5207395950506186,0.4311023622047244,0.639763779527559,0.7204724409448819
centralized,totaltext,lstm,0.7215784714951937,0.6495669553630913,0.8234510326449034,0.8520986009327115
centralized,copiale,lstm,0.0513024536968924,0.0370751802265705,0.0710607621009268,0.0906282183316168
distributed,word_art,gru,0.6785239677266255,0.6101882613510521,0.7674418604651163,0.8095238095238095
centralized,iam,lstm,0.8431094550681164,0.7795275590551181,0.9291338582677166,0.966535433070866
distributed,esposalles,gru,0.6627169312169312,0.5904761904761905,0.7542857142857143,0.8104761904761905
distributed,washington,lstm,0.4107229294358007,0.3128712871287128,0.5386138613861386,0.6495049504950495
centralized,iiit,transformer,0.154359032928446,0.1049661399548532,0.2217832957110609,0.2889390519187358
distributed,iiit,transformer,0.2168355190082052,0.1568848758465011,0.3013544018058691,0.3668171557562076
centralized,borg,lstm,0.1167693417693417,0.0629370629370629,0.1958041958041958,0.2797202797202797
centralized,hist_maps,lstm,0.7005828905238777,0.6394849785407726,0.7786123032904149,0.8093705293276109
centralized,borg,transformer,0.0758436008436008,0.0279720279720279,0.1538461538461538,0.1888111888111888
centralized,hist_maps,gru,0.7295524218270999,0.6806151645207439,0.7968526466380543,0.8233190271816881
centralized,sroie,gru,0.4753927972967996,0.3961716937354988,0.5813515081206496,0.64457656612529
centralized,mlt_Chinese,transformer,0.003817770923034,0.0,0.0053981106612685,0.0188933873144399
centralized,iiit,gru,0.5822196692823103,0.4723476297968397,0.7240406320541761,0.8036117381489842
distributed,mlt_Latin,lstm,0.7656204732244515,0.7132007233273056,0.8344786015672092,0.8620855937311633
centralized,mlt_Chinese,gru,0.0144474433948118,0.0067476383265856,0.0242914979757085,0.0364372469635627
centralized,cocotext,lstm,0.538221053554835,0.4719235364396654,0.625,0.6659199522102748
centralized,mlt_Chinese,lstm,0.0173612449928239,0.0094466936572199,0.0229419703103913,0.0418353576248313
centralized,parzival,lstm,0.1279045643153527,0.0962655601659751,0.1676348547717842,0.2066390041493776
distributed,mlt_Symbols,gru,0.209375,0.2,0.225,0.25
centralized,mlt_Symbols,lstm,0.240625,0.2,0.275,0.325
distributed,mlt_Symbols,lstm,0.2823511904761905,0.25,0.325,0.425
centralized,amr,transformer,0.0776761517615176,0.0392953929539295,0.1219512195121951,0.1978319783197832
centralized,mlt_Symbols,gru,0.2333333333333333,0.2,0.3,0.3
centralized,word_art,transformer,0.4115167255532704,0.3089700996677741,0.5481727574750831,0.6267995570321152
centralized,mlt_Korean,transformer,0.00962782214335,0.0055900621118012,0.0136645962732919,0.0223602484472049
centralized,iam,gru,0.8011936007999001,0.7283464566929134,0.9015748031496064,0.9251968503937008
centralized,mlt_Korean,lstm,0.0428149955634427,0.0285714285714285,0.0608695652173913,0.0832298136645962
distributed,vatican,lstm,0.2220649270371106,0.1432545201668984,0.3324061196105702,0.4158553546592489
distributed,iam,gru,0.8481424196975378,0.7933070866141733,0.9192913385826772,0.9488188976377953
distributed,mlt_Korean,transformer,0.0467292714187124,0.024223602484472,0.0732919254658385,0.117391304347826
centralized,washington,gru,0.6427337733773376,0.5445544554455446,0.7861386138613862,0.8336633663366336
centralized,mlt_Latin,lstm,0.6753782638231102,0.6084388185654008,0.765159734779988,0.7991561181434599
centralized,iam,transformer,0.5843089926259217,0.4960629921259842,0.7007874015748031,0.7795275590551181
centralized,word_art,gru,0.4902911810719119,0.4008859357696567,0.6190476190476191,0.6744186046511628
distributed,mlt_Korean,lstm,0.1006871734200926,0.0633540372670807,0.1478260869565217,0.2037267080745341
distributed,sroie,lstm,0.6844142452031083,0.6086136890951276,0.7859628770301624,0.8336716937354989
centralized,svt,transformer,0.0198914538492992,0.009367681498829,0.0281030444964871,0.0538641686182669
centralized,vatican,lstm,0.1718552001236285,0.1140472878998609,0.2433936022253129,0.3490959666203059
distributed,borg,gru,0.1468503718503718,0.0839160839160839,0.2237762237762237,0.3356643356643357
centralized,parzival,gru,0.2026160837779095,0.1402489626556016,0.2796680497925311,0.3526970954356846
distributed,mlt_Korean,gru,0.1039204377403135,0.0689440993788819,0.1521739130434782,0.1944099378881987
distributed,totaltext,transformer,0.445779797595254,0.3424383744170552,0.586275816122585,0.6662225183211192
distributed,iam,lstm,0.8567296275465567,0.797244094488189,0.9311023622047244,0.9606299212598424
distributed,svt,lstm,0.1312070183264563,0.0749414519906323,0.1967213114754098,0.306791569086651
centralized,mlt_Korean,gru,0.0361798777482007,0.0211180124223602,0.05527950310559,0.0782608695652174
centralized,esposalles,gru,0.8383420256991685,0.8,0.8866666666666667,0.9028571428571428
centralized,borg,gru,0.1124320124320124,0.0769230769230769,0.1608391608391608,0.2097902097902098
distributed,amr,lstm,0.4946896373725642,0.3726287262872629,0.6639566395663956,0.7384823848238482
centralized,washington,lstm,0.6387403740374037,0.5188118811881188,0.8,0.8633663366336634
distributed,amr,transformer,0.2741902180926571,0.1666666666666666,0.4308943089430894,0.532520325203252
distributed,borg,lstm,0.1622932622932623,0.0629370629370629,0.3076923076923077,0.4615384615384616
centralized,mlt_Bangla,gru,0.0684857101195683,0.0459317585301837,0.0931758530183727,0.1364829396325459
distributed,mlt_Japanese,gru,0.0532789201539201,0.0333333333333333,0.078030303030303,0.1106060606060606
centralized,parzival,transformer,0.0587976684449713,0.0381742738589211,0.0846473029045643,0.11701244813278
distributed,washington,transformer,0.1007692912148357,0.0752475247524752,0.1306930693069307,0.1623762376237623
centralized,mlt_Bangla,transformer,0.0323626213389992,0.0196850393700787,0.0446194225721784,0.0721784776902887
centralized,mlt_Japanese,lstm,0.0368834175084175,0.0212121212121212,0.0545454545454545,0.0825757575757575
distributed,mlt_Bangla,transformer,0.0844785026871641,0.0538057742782152,0.1181102362204724,0.1732283464566929
centralized,vatican,gru,0.1637713314347528,0.1043115438108484,0.2447844228094576,0.325452016689847
centralized,copiale,gru,0.0480424370228695,0.0339855818743563,0.0700308959835221,0.0854788877445932
centralized,mlt_Japanese,gru,0.0377146464646464,0.0234848484848484,0.0522727272727272,0.081060606060606
distributed,totaltext,lstm,0.8204324101392723,0.7721518987341772,0.8847435043304464,0.9060626249167222
distributed,totaltext,gru,0.812706343918869,0.7641572285143238,0.8780812791472352,0.9013990672884744
distributed,mlt_Bangla,gru,0.1604080739907511,0.1115485564304462,0.2204724409448819,0.2926509186351706
centralized,iiit,lstm,0.6577920652836001,0.5637697516930023,0.7855530474040632,0.8481941309255079
distributed,mlt_Japanese,lstm,0.1049371693121693,0.075,0.1409090909090909,0.1833333333333333
centralized,mlt_Bangla,lstm,0.0786396492105153,0.0511811023622047,0.1181102362204724,0.1548556430446194
distributed,mlt_None,lstm,0.3431972789115646,0.1428571428571428,0.5714285714285714,1.0
distributed,esposalles,transformer,0.1244383975812547,0.0933333333333333,0.1609523809523809,0.2085714285714285
distributed,amr,gru,0.5167053813395277,0.3970189701897019,0.6842818428184282,0.7574525745257452
distributed,mlt_Chinese,lstm,0.035450806503438,0.0215924426450742,0.0553306342780027,0.0742240215924426
centralized,mlt_None,gru,0.4761904761904761,0.2857142857142857,0.5714285714285714,1.0
distributed,mlt_Bangla,lstm,0.1305222263883681,0.0853018372703412,0.1929133858267716,0.2480314960629921
distributed,mlt_None,gru,0.2952380952380952,0.0,1.0,1.0
distributed,word_art,lstm,0.7137961644606163,0.6356589147286822,0.8106312292358804,0.8549280177187154
distributed,washington,gru,0.4351980198019801,0.3366336633663366,0.5643564356435643,0.6613861386138614
distributed,mlt_Chinese,gru,0.0272690272690272,0.0107962213225371,0.0458839406207827,0.0728744939271255
distributed,mlt_Mixed,gru,0.0943204365079364,0.0625,0.125,0.25
centralized,mlt_None,lstm,0.4452380952380952,0.2857142857142857,0.7142857142857143,1.0
distributed,parzival,transformer,0.1495129421063031,0.1053941908713693,0.2008298755186722,0.2672199170124481
distributed,mlt_None,transformer,0.351360544217687,0.1428571428571428,0.7142857142857143,1.0
distributed,mlt_Mixed,lstm,0.0750826719576719,0.0208333333333333,0.1458333333333333,0.25
centralized,washington,transformer,0.1127628477133427,0.0792079207920792,0.1603960396039604,0.2059405940594059
distributed,copiale,lstm,0.0507368446863812,0.0308959835221421,0.0772399588053553,0.1081359423274974
distributed,mlt_Chinese,transformer,0.0141529036265878,0.0053981106612685,0.029689608636977,0.0364372469635627
centralized,mlt_Mixed,lstm,0.0640873015873015,0.0,0.2083333333333333,0.25
centralized,mlt_None,transformer,0.382312925170068,0.1428571428571428,0.7142857142857143,1.0
distributed,many,,,,,

